Exploring mutual information between IRIS spectral lines. II. Calculating the most probable response in all spectral windows

A three-dimensional picture of the solar atmosphere's thermodynamics can be obtained by jointly analyzing multiple spectral lines that span many formation heights. In paper I, we found strong correlations between spectral shapes from a variety of different ions during solar flares in comparison to the quiet Sun. We extend these techniques to address the following questions: which regions of the solar atmosphere are most connected during a solar flare, and what are the most likely responses across several spectral windows based on the observation of a single Mg II spectrum? Our models are derived from several million IRIS spectra collected from 21 M- and X-class flares. We applied this framework to archetypal Mg II flare spectra, and analyzed the results from a multi-line perspective. We find that (1) the line correlations from the photosphere to the transition region are highest in flare ribbons. (2) Blue-shifted reversals appear simultaneously in Mg II, C II, and Si IV during the impulsive phase, with Si IV displaying possible optical depth effects. Fe II shows signs of strong emission, indicating deep early heating. (3) The Mg II line appears to typically evolve a blue-shifted reversal that later returns to line center and becomes single peaked within 1-3 minutes. The widths of these single peaked profiles slowly erode with time. During the later flare stages, strong red wing enhancements indicating coronal rain are evident in Mg II, C II, and Si IV. Our framework is easily adaptable to any multi-line data set, and enables comprehensive statistical analyses of the atmospheric behavior in different spectral windows.

==> ApJ_multi_line_2 copy/referee.txt <==
Major comments:

1. For the strong red-wing enhancements of Mg II, C II, and Si IV, I doubt that they can all (or simply) be interpreted as coronal rain, even though they appear in the decay phase of the flare (i.e., after the GOES soft X-ray peak). As far as I know, in many large flares, the ribbon can still be clearly seen during the decay phase, or energy release can proceed into the decay phase. In this case, the Si IV line can also show a red-wing enhancement (even be completely red shifted), which is caused by chromospheric condensation rather than coronal rain. Maybe you could refer to Tian & Chen 2018 (ApJ, 856, 34) and Brannon 2016 (ApJ, 833, 101) for the M1.6 flare on 2015-03-12. I suggest providing the spatial distribution of the color-coded profiles, say like the upper panels of Fig. 4 but for the 6 types of profiles. The physical explanation for the red-wing enhancements may depend on where this kind of profiles appear.

# We agree with the reviewer and have analyzed the SJI locations of the downflow spectral types. We found that the large majority of these spectra appear as late phase downflows, however, there are a few exceptions where similarly shaped spectra appear during the impulsive phase. We have added a new figure (Fig 11) comparing and contrasting both the coronal rain case and the chromospheric condensation case. We have also added the following:

”Although the large majority of these spectral types can be associated with coronal rain and occur during the gradual flare phase, very similar- looking spectra can also occur during the impulsive phase due to chromospheric condensation
(e.g., Brannon 2016; Tian & Chen 2018). Figure 11 shows the location of Mg II spectra with large red wing enhancements during the gradual phase of flare 17 and the impulsive phase of flare 16. The spectra in the upper left-hand corner of each panel have been automatically found by our algorithm at the red locations indicated along the slit. The two inserts of spectra in both images are associated with the bottom two spectral types of Figure 7. Although the spectra from both flares are similar, there appear to be some subtle differences. The red wing triplet emission is significantly enhanced in relation to the core for the coronal rain, while the peaks of the line cores are broader for the case of the condensation, possibly due to the increased turbulence and energy from the non-thermal electrons. Additionally, the right insert for the coronal rain shows a distinct red wing shoulder, indicating a superposition be- tween a stationary component at line-center and a downflowing component, contrary to the right insert for the condensation, which appears to show spectra with a flatter red wing runoff.”

# We have also included a reference both to (Tian & Chen 2018) as well as (Brannon 2016) as indicated by the reviewer.

2. For the optical depth effects of Si IV, I wonder which sub-panel of Fig. 7 shows such kind of profiles, and why do you say that? Just because of the central reversal? I suggest calculating the ratio of the Si IV resonance lines to further support your viewpoint.

# The Si IV spectral shapes in the first panel of Fig 7 depart strongly from that of a simple Gaussian. If the spectra are formed under optically thin assumptions, then the profile would have to adopt a relatively simple shape mirroring the underlying velocity distribution. If we maintain that the line is optically thin, then one would have to invoke a layered set of highly improbable velocity distributions to explain the complex line shapes. On the other hand, both simulations (see, Kerr et al. 2019, ApJ, 871,23), and observations, (see: Brannon et al. 2015, 810,4) appear to support the notion of transcendental optically thick Si IV line formation during flares, which could more naturally give rise to complex line shapes. 

# We agree with the reviewer that the ratio between the 1394 Å and 1403 Å line would provide a definitive answer, however, the 1394-line window is seldom included in the line lists and only occurs in two of our observations (Flare 4 and 14 of Table 1). Of these two observations, there are only 20 Si IV 1403 spectra that belong to first panel of Fig 7, and unfortunately for these cases, the 1394 line is always overexposed. This represents a systemic problem when measuring line ratios for the Si spectra associated with the “Strong-Ribbon-Front” Mg II spectra. 

# We included the following text:

“The complex asymmetric Si IV line profiles associated with the Strong-Ribbon-Front panel of Figure 7, contribute to the growing body of evidence for momentary optically thick Si IV line formation in flares. We note that a direct opacity measure can be obtained using the 1394/1403 line ratio, however, the 1394 Å line is only available for two of our observations (flare 4 and 14 in Table 1), and is always overexposed for Strong-Ribbon-Front pixels.”

3. The C II resonance lines can be self-blended in flares. Are such self-blended profiles OK in your method?

# We don’t foresee any problem with this, since the k-means clustering will simply create a new cluster for such line shapes. Fig 7 shows ALL co-occurring CII spectral types for a given Mg II spectral type and any co-observed shape of the CII lines is visible in the panels, independent of the presence of any self-blending.

Minor comments:

1. Some of the angstrom units are not shown correctly, say lines 46, 55, 236, 237, ...

# Thank you, we have fixed the symbols

2. line 267: They from --> They form?

# Fixed 

3. line 327: Besides Fe XXI, the coronal Fe XII line is also included in IRIS spectral windows, though it is very weak in most cases.

# Included texts: “Other than the often very weak Fe XII line, the 10 MK coronal Fe XXI 1354.08 Å forbidden line is the only coronal line in IRIS' diagnostics.”

4. Fig. 3, the legend, PMI (Mg|C1) --> PMI (Mg1|C1)

# Fixed

5. line 454: a typo, 200 spectra from C2 --> 300 spectra from C2

# 200 is correct, it is the overlap between Mg2 and C2

6. line 574: .33 --> 0.33?

# Fixed

7. lines 1130-1132: Zhu et al. 2019a & 2019b are actually the same paper, please correct them, also in the text.

# Thank you for pointing out the duplication, we have fixed it.

---------------------------

Data Editor Review:

One of our data editors has reviewed your manuscript and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

Please review the graphics guidelines for animations, ensuring that the text/captions provide a description of the submitted movie(s) in addition to the static figure:


# We have submitted the accompanying movie to the static Figure 1.

==> referee.txt <==
Major comments:

1. For the strong red-wing enhancements of Mg II, C II, and Si IV, I doubt that they can all (or simply) be interpreted as coronal rain, even though they appear in the decay phase of the flare (i.e., after the GOES soft X-ray peak). As far as I know, in many large flares, the ribbon can still be clearly seen during the decay phase, or energy release can proceed into the decay phase. In this case, the Si IV line can also show a red-wing enhancement (even be completely red shifted), which is caused by chromospheric condensation rather than coronal rain. Maybe you could refer to Tian & Chen 2018 (ApJ, 856, 34) and Brannon 2016 (ApJ, 833, 101) for the M1.6 flare on 2015-03-12. I suggest providing the spatial distribution of the color-coded profiles, say like the upper panels of Fig. 4 but for the 6 types of profiles. The physical explanation for the red-wing enhancements may depend on where this kind of profiles appear.

# We agree with the reviewer and have analyzed the SJI locations of the downflow spectral types. We found that the large majority of these spectra appear as late phase downflows, however, there are a few exceptions where similarly shaped spectra appear during the impulsive phase. We have added a new figure (Fig 11) comparing and contrasting both the coronal rain case and the chromospheric condensation case. We have also added the following:

”Although the large majority of these spectral types can be associated with coronal rain and occur during the gradual flare phase, very similar- looking spectra can also occur during the impulsive phase due to chromospheric condensation
(e.g., Brannon 2016; Tian & Chen 2018). Figure 11 shows the location of Mg II spectra with large red wing enhancements during the gradual phase of flare 17 and the impulsive phase of flare 16. The spectra in the upper left-hand corner of each panel have been automatically found by our algorithm at the red locations indicated along the slit. The two inserts of spectra in both images are associated with the bottom two spectral types of Figure 7. Although the spectra from both flares are similar, there appear to be some subtle differences. The red wing triplet emission is significantly enhanced in relation to the core for the coronal rain, while the peaks of the line cores are broader for the case of the condensation, possibly due to the increased turbulence and energy from the non-thermal electrons. Additionally, the right insert for the coronal rain shows a distinct red wing shoulder, indicating a superposition be- tween a stationary component at line-center and a downflowing component, contrary to the right insert for the condensation, which appears to show spectra with a flatter red wing runoff.”

# We have also included a reference both to (Tian & Chen 2018) as well as (Brannon 2016) as indicated by the reviewer.

2. For the optical depth effects of Si IV, I wonder which sub-panel of Fig. 7 shows such kind of profiles, and why do you say that? Just because of the central reversal? I suggest calculating the ratio of the Si IV resonance lines to further support your viewpoint.

# The Si IV spectral shapes in the first panel of Fig 7 depart strongly from that of a simple Gaussian. If the spectra are formed under optically thin assumptions, then the profile would have to adopt a relatively simple shape mirroring the underlying velocity distribution. If we maintain that the line is optically thin, then one would have to invoke a layered set of highly improbable velocity distributions to explain the complex line shapes. On the other hand, both simulations (see, Kerr et al. 2019, ApJ, 871,23), and observations, (see: Brannon et al. 2015, 810,4) appear to support the notion of transcendental optically thick Si IV line formation during flares, which could more naturally give rise to complex line shapes. 

# We agree with the reviewer that the ratio between the 1394 Å and 1403 Å line would provide a definitive answer, however, the 1394-line window is seldom included in the line lists and only occurs in two of our observations (Flare 4 and 14 of Table 1). Of these two observations, there are only 20 Si IV 1403 spectra that belong to first panel of Fig 7, and unfortunately for these cases, the 1394 line is always overexposed. This represents a systemic problem when measuring line ratios for the Si spectra associated with the “Strong-Ribbon-Front” Mg II spectra. 

# We included the following text:

“The complex asymmetric Si IV line profiles associated with the Strong-Ribbon-Front panel of Figure 7, contribute to the growing body of evidence for momentary optically thick Si IV line formation in flares. We note that a direct opacity measure can be obtained using the 1394/1403 line ratio, however, the 1394 Å line is only available for two of our observations (flare 4 and 14 in Table 1), and is always overexposed for Strong-Ribbon-Front pixels.”

3. The C II resonance lines can be self-blended in flares. Are such self-blended profiles OK in your method?

# We don’t foresee any problem with this, since the k-means clustering will simply create a new cluster for such line shapes. Fig 7 shows ALL co-occurring CII spectral types for a given Mg II spectral type and any co-observed shape of the CII lines is visible in the panels, independent of the presence of any self-blending.

Minor comments:

1. Some of the angstrom units are not shown correctly, say lines 46, 55, 236, 237, ...

# Thank you, we have fixed the symbols

2. line 267: They from --> They form?

# Fixed 

3. line 327: Besides Fe XXI, the coronal Fe XII line is also included in IRIS spectral windows, though it is very weak in most cases.

# Included texts: “Other than the often very weak Fe XII line, the 10 MK coronal Fe XXI 1354.08 Å forbidden line is the only coronal line in IRIS' diagnostics.”

4. Fig. 3, the legend, PMI (Mg|C1) --> PMI (Mg1|C1)

# Fixed

5. line 454: a typo, 200 spectra from C2 --> 300 spectra from C2

# 200 is correct, it is the overlap between Mg2 and C2

6. line 574: .33 --> 0.33?

# Fixed

7. lines 1130-1132: Zhu et al. 2019a & 2019b are actually the same paper, please correct them, also in the text.

# Thank you for pointing out the duplication, we have fixed it.

---------------------------

Data Editor Review:

One of our data editors has reviewed your manuscript and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

Please review the graphics guidelines for animations, ensuring that the text/captions provide a description of the submitted movie(s) in addition to the static figure:


# We have submitted the accompanying movie to the static Figure 1.
